The impact of time-dependent stellar activity on exoplanet atmospheres

M-dwarfs are thought to be hostile environments for exoplanets. Stellar events are very common on such stars. These events might cause the atmospheres of exoplanets to change significantly over time. It is not only the major stellar flare events that contribute to this disequilibrium, but the smaller flares might also affect the atmospheres in an accumulating manner. In this study, we aim to investigate the effects of time-dependent stellar activity on the atmospheres of known exoplanets. We simulate the chemistry of GJ876c, GJ581c, and GJ832c that go from H$_2$-dominated to N$_2$-dominated atmospheres using observed stellar spectra from the MUSCLES-collaboration. We make use of the chemical kinetics code VULCAN and implement a flaring routine that stochastically generates synthetic flares based on observed flare statistics. Using the radiative transfer code petitRADTrans we also simulate the evolution of emission and transmission spectra. We investigate the effect of recurring flares for a total of 11 days covering 515 flares. Results show a significant change in abundance for some relevant species such as H, OH, and CH$_4$, with factors going up to 3 orders of magnitude difference with respect to the preflare abundances. We find a maximum change of $\sim$12 ppm for CH$_4$ in transmission spectra on GJ876c. These changes in the spectra remain too small to observe. We also find that the change in abundance and spectra of the planets accumulate throughout time, causing permanent changes in the chemistry. We conclude this small but gradual change in chemistry arises due to the recurring flares.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
